Atmospheric parameters and chemical abundances of young stars with APOGEE -- II. Carbon, Nitrogen, Oxygen, and Sulphur abundances in Orion

We derived the abundances of carbon, nitrogen, oxygen, sulphur, and iron in young G-, K-, and M-type stars (effective temperatures of 3500--5900 K) using APOGEE-2 infrared spectra. Our final sample comprises 195 slow rotators ($v\sin i$ $\leq$ 30 km~s$^{-1}$) in the Orion complex (Orion A, B, OB1, and $\lambda$~Ori). The abundances were determined using MARCS model atmospheres, atmospheric parameters derived with \tona, and the \bacc\ code. We obtained median abundances of $\epsilon$(C) = 8.37$\pm$0.10, $\epsilon$(N) = 7.35$\pm$0.16, $\epsilon$(O) = 8.63$\pm$0.08, $\epsilon$(S) = 7.19$\pm$0.18, and $\epsilon$(Fe) = 7.45$\pm$0.05. Nitrogen is subsolar ([N/H] $=-0.48$), whereas carbon, oxygen, sulphur, and iron are within 0.1 dex of the solar values. We find no spatial structure within the Orion subgroups, and the only significant difference is a 0.29 dex lower nitrogen abundance in Orion A than in Orion OB1, which does not extend to the other elements. Compared with 430 nearby main-sequence stars analysed in the same way, Orion shows carbon, nitrogen, and oxygen abundances lower by 0.1--0.2 dex, although consistent within the errors, whereas sulphur and iron differ by less than 0.07 dex. We also compare our abundances with nebular abundances of HII regions and star-forming galaxies: the stellar abundances of oxygen, sulphur, and iron are higher, with the largest offset in iron, although the agreement in abundance ratios improves when temperature inhomogeneities and dust depletion are taken into account.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
